Arc-Flags Meet Trip-Based Public Transit Routing

We present Arc-Flag TB, a journey planning algorithm for public transit networks which combines Trip-Based Public Transit Routing (TB) with the Arc-Flags speedup technique. Compared to previous attempts to apply Arc-Flags to public transit networks, which saw limited success, our approach uses stronger pruning rules to reduce the search space. Our experiments show that Arc-Flag TB achieves a speedup of up to two orders of magnitude over TB, offering query times of less than a millisecond even on large countrywide networks. Compared to the state-of-the-art speedup technique Trip-Based Public Transit Routing Using Condensed Search Trees (TB-CST), our algorithm achieves similar query times but requires significantly less additional memory. Other state-of-the-art algorithms which achieve even faster query times, e.g., Public Transit Labeling, require enormous memory usage. In contrast, Arc-Flag TB offers a tradeoff between query performance and memory usage due to the fact that the number of regions in the network partition required by our algorithm is a configurable parameter. We also identify an issue in the transfer precomputation of TB that affects both TB-CST and Arc-Flag TB, leading to incorrect answers for some queries. This has not been previously recognized by the author of TB-CST. We provide discussion on how to resolve this issue in the future. Currently, Arc-Flag TB answers 1-6% of queries incorrectly, compared to over 20% for TB-CST on some networks.

==> csv/paris.csv <==
k,speedupUncompressed,speedupCompressed,memoryUncompressed,memoryCompressed
64,5.2,2.9,450,95
128,6.7,3.0,513,133
256,9.0,3.7,639,187
512,11.4,4.6,891,282
1024,13.6,5.9,1434,468


==> csv/switzerland.csv <==
k,speedupUncompressed,speedupCompressed,memoryUncompressed,memoryCompressed
64,31.6,31.3,222,35
128,45.7,40.9,253,40
256,62.9,51.8,315,50
512,77.4,59.7,440,70
1024,87.0,65.2,698,114

